Analysis and Forecasting of Trending Topics in Online Media Streams

Among the vast information available on the web, social media streams capture what people currently pay attention to and how they feel about certain topics. Awareness of such trending topics plays a crucial role in multimedia systems such as trend aware recommendation and automatic vocabulary selection for video concept detection systems. Correctly utilizing trending topics requires a better understanding of their various characteristics in different social media streams. To this end, we present the first comprehensive study across three major online and social media streams, Twitter, Google, and Wikipedia, covering thousands of trending topics during an observation period of an entire year. Our results indicate that depending on one's requirements one does not necessarily have to turn to Twitter for information about current events and that some media streams strongly emphasize content of specific categories. As our second key contribution, we further present a novel approach for the challenging task of forecasting the life cycle of trending topics in the very moment they emerge. Our fully automated approach is based on a nearest neighbor forecasting technique exploiting our assumption that semantically similar topics exhibit similar behavior. We demonstrate on a large-scale dataset of Wikipedia page view statistics that forecasts by the proposed approach are about 9-48k views closer to the actual viewing statistics compared to baseline methods and achieve a mean average percentage error of 45-19% for time periods of up to 14 days.

==> data/category_annotation.txt <==
sports 52 [olympics 2012, bayern muenchen, superbowl, mayweather vs ortiz, lolo jones, chisora, us open, dan wheldon, deutschland italien, olympics 2012 opening ceremony, joe paterno died, medaillenspiegel 2012 london, sandusky, babak rafati, eli manning, nfl draft, deutschland griechenland, junior seau, chelsea barcelona, dwight howard, daytona 500, wimbledon, tim tebow, ufc, bundesliga live stream, bundesliga, ray allen, dortmund bayern, london 2012, champions league, pacquiao vs marquez, mario balotelli, michael phelps, em 2012, ncaa brackets, dfb pokal, handball em, bayern, masters 2012, jeremy lin, usain bolt, klitschko, mayweather, tebow, lebron james, medal count, formel 1, kentucky derby, chelsea, marco simoncelli, rose bowl, world series]
celebrity 49 [gauck, scarlett johansson nude pictures, michael clarke duncan, steve jobs, chris brown, kony, kim kardashian, kim jong il, dan wheldon, sage stallone, kate, michael jackson, joe paterno died, Daniel Lopes, heidi klum, eli manning, susanne lothar, justin bieber, junior seau, lindsay lohan, morgan freeman, ann curry, whitney houston, bon jovi, tim tebow, bettina wulff, neil armstrong, ray allen, dwight howard, grass gedicht, closer kate middleton, mario balotelli, michael phelps, jim henson, Ramona Lei\xc3\x9f, jeremy lin, kristen stewart, christian wulff, bill cosby, silvia seidel, prince harry, usain bolt, tebow, tony scott, heesters, lebron james, miley cyrus, beyonce baby, marco simoncelli]
entertainment 39 [Lost Generation (poem), halloween, wetten dass, gamescom, kate, the voice, whitney houston, bundesvision, santa tracker, Daniel Lopes, titanic papst, justin bieber, heidi klum, emmys, ann curry, hunger games, grammys, 2012, andy griffith, batman, breaking dawn, closer kate middleton, bachelor, ces, esc 2012, jim henson, x factor, supertalent, academy awards, guild wars 2, prince harry, the avengers, dschungelcamp, dark knight rises, voice of germany, tupac coachella, golden globes, schlag den raab, brigitte nielsen]
politics 32 [paul ryan, gauck, amanda knox, tarifverhandlungen oeffentlicher dienst, unwetter, kony, megaupload, kim jong il, clint eastwood speech, sikh, wetter, titanic papst, sandusky, occupy, acta, bettina wulff, muammar gaddafi dead, iowa caucus, schlecker schlie\xe2\x88\x9a\xc3\xbcungen, grass gedicht, trayvon martin case, piratenpartei, sopa, ces, troy davis, Bundesstrafgericht, rick santorum, christian wulff, mitt romney, hurricane isaac, rodney king, george zimmerman]
incident 27 [virginia tech shooting, scarlett johansson nude pictures, hurricane isaac, schlecker schlie\xe2\x88\x9a\xc3\xbcungen, Manhattan, aurora shooting, joe paterno died, titanic papst, sandusky, san diego fireworks, reno air crash, satellite falling, colorado fires, lunar eclipse, costa concordia, grass gedicht, empire state, earthquake, solar eclipse, higgs boson, tupac coachella, daylight savings time, james holmes, rodney king, nasa curiosity, miami cannibal, george zimmerman]
death 22 [michael clarke duncan, silvia seidel, kim jong il, dan wheldon, sage stallone, michael jackson, aurora shooting, joe paterno died, susanne lothar, junior seau, whitney houston, davy jones dead, muammar gaddafi dead, ernest borgnine, neil armstrong, troy davis, tony scott, heesters, james holmes, rodney king, marco simoncelli, george zimmerman]
technology 20 [ipad, space shuttle, google+, battlefield 3, apple, higgs boson, steve jobs, diablo 3, ces, iphone, iphone 5, skyrim, gamescom, kindle, nasa curiosity, windows 8, ios5, direct tv, instagram, ios6]
actor 18 [ernest borgnine, heesters, andy griffith, lindsay lohan, scarlett johansson nude pictures, michael clarke duncan, chris brown, susanne lothar, beyonce baby, silvia seidel, kim kardashian, brigitte nielsen, miley cyrus, bill cosby, morgan freeman, demi moore, sage stallone, whitney houston]
product 15 [ipad, google+, battlefield 3, windows 8, instagram, facebook, diablo 3, guild wars 2, iphone, iphone 5, skyrim, kindle, direct tv, ios5, ios6]
artist 15 [Daniel Lopes, andy griffith, lindsay lohan, niedecken, chris brown, heesters, justin bieber, miley cyrus, bill cosby, beyonce baby, kristen stewart, whitney houston, davy jones dead, bon jovi, michael jackson]
holidays 11 [santa tracker, memorial day, groundhog day, halloween, thanksgiving, "valentines day", 4th of july, happy new year, ramadan, easter, christmas]
company 10 [media markt online, primark berlin, google+, apple, chick fil a, schlecker schlie\xe2\x88\x9a\xc3\xbcungen, megaupload, facebook, direct tv, instagram]
show 7 [x factor, supertalent, dschungelcamp, bachelor, voice of germany, wetten dass, the voice]
movie 6 [batman, breaking dawn, dark knight rises, hunger games, the avengers, 2012]

==> data/delay_histogram_means.txt <==
start google wikipedia -0.406976744186
start google twitter -0.201149425287
start twitter wikipedia 0.0701754385965
start google_trends_usa twitter 0.0862068965517
start google_trends_usa wikipedia -0.416666666667
Stored figure at:  ./delay_and_lifetime/delay_start.png
peak google wikipedia 2.3488372093
peak google twitter 2.22988505747
peak twitter wikipedia 0.456140350877
peak google_trends_usa twitter 0.0431034482759
peak google_trends_usa wikipedia -0.316666666667
Stored figure at:  ./delay_and_lifetime/delay_peak.png
end google wikipedia 4.16279069767
end google twitter 3.63793103448
end twitter wikipedia 0.210526315789
end google_trends_usa twitter 0.413793103448
end google_trends_usa wikipedia 1.25

==> data/earthquake_annotation.csv <==
number,date,location,magnitude
october 2011
1 A magnitude 7.1 earthquake struck near Van, Turkey on October 23
november 2012
2 A magnitude 5.6 earthquake struck near Prague, Oklahoma, USA on November 6
 
 
april 2012
  magnitude 8.6 earthquake hit Indonesia, off northern Sumatra, on April 11 at a depth of 22.9 km followed by several aftershocks including an 8.2.[41] Ten people were killed and several others injured.[1]
  
  
 august 2012
 A magnitude 6.4 earthquake hit Iran, near Ahar, on August 11, at a depth of 9.9 km.[99]
 A magnitude 6.3 earthquake hit Iran, near Tabriz, on August 11, at a depth of 9.8 km.[100] According to local authorities, at least 306 people were killed, 3,037 injured, and several villages heavily damaged or destroyed across the region after the twin shocks.[101]
 
 sept 2012
  ---> A magnitude 7.6 earthquake struck offshore the Philippines, near Guiuan, Samar on August 31, at a depth of 33 km. One person was killed and another injured.[110]
- philippines?

==> data/top_trends.csv <==
rank,trend,score
1,olympics 2012,4378
2,champions league,1874
3,iphone 5,1852
4,whitney houston,1841
5,mega millions numbers,1809
6,closer kate middleton,1679
7,facebook,1550
8,dfb pokal,1485
9,costa concordia,1409
10,black friday deals,1380
11,superbowl,1370
12,christmas,1345
13,steve jobs,1342
14,schlag den raab,1285
15,Manhattan,1281
16,academy awards,1204
17,formel 1,1145
18,justin bieber,1096
19,joe paterno died,1050
20,battlefield 3,1041
